Young Stars with SALT

We present a spectroscopic and kinematic analysis of 79 nearby M dwarfs in 77 systems. All are low-proper-motion southern hemisphere objects and were identified in a nearby star survey with a demonstrated sensitivity to young stars. Using low-resolution optical spectroscopy from the Red Side Spectrograph (RSS) on the South African Large Telescope (SALT), we have determined radial velocities, H-alpha, Lithium 6708\AA, and Potassium 7699\AA~equivalent widths linked to age and activity, and spectral types for all our targets. Combined with astrometric information from literature sources, we identify 44 young stars. Eighteen are previously known members of moving groups within 100 parsecs of the Sun. Twelve are new members, including one member of the TW Hydra moving group, one member of the 32 Orionis moving group, nine members of Tucana-Horologium, one member of Argus, and two new members of AB Doradus. We also find fourteen young star systems that are not members of any known groups. The remaining 33 star systems do not appear to be young. This appears to be evidence of a new population of nearby young stars not related to the known nearby young moving groups.

==> datafile1.txt <==
Title: Young Stars with SALT
Authors: Riedel A.R., Alam M.K., Rice E.L., Cruz K.L., Henry T.J. 
Table: Previously Published Astrometry and Photometry
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label     Explanations
--------------------------------------------------------------------------------
   1- 16 A16    --         Name      Shortened Object Name
  18- 27 A10    --         UCAC4     UCAC4 Designation
  29- 37 F9.5   deg        RAJ2000   Right Ascension (J2000)
  39- 41 I3     mas      e_RAJ2000   uncertainty on RAJ2000
  43- 51 F9.5   deg        DEJ2000   Declination (J2000)
  53- 55 I3     mas      e_DEJ2000   uncertainty on DEJ2000
  57- 62 F6.1   mas.yr-1   pmRA      proper motion, Right Ascension (1)
  64- 67 F4.1   mas.yr-1 e_pmRA      uncertainty on pmRA (1)
  69- 74 F6.1   mas.yr-1   pmDEC     proper motion, Declination
  76- 79 F4.1   mas.yr-1 e_pmDEC     uncertainty on pmDEC
  81- 85 A5     --       r_pmRA      source of position and proper motion (2)
  87- 91 F5.2   mag        Vmag      Johnson V magnitude
  93- 96 F4.2   mag      e_Vmag      ?="" uncertainty on Vmag
  98-105 A8     --       r_Vmag      source of Vmag (2)
 107-110 F4.2   mag        Kmag      2MASS Ks magnitude
 112-115 F4.2   mag      e_Kmag      uncertainty on Kmag
 117-121 A5     --       r_Kmag      source of Kmag (2)
 123-127 F5.2   mas        plx       ?="" parallax
 129-132 F4.2   mas      e_plx       ?="" uncertainty on plx
 134-148 A15    --       r_plx       source of plx (3)
 150-156 F7.2   km.s-1     HRV       Heliocentric Radial Velocity from this paper
 158-162 F5.2   km.s-1   e_HRV       uncertainty on HRV
 164-168 F5.2   km.s-1     HRVlit    ?="" Heliocentric Radial Velocity from other papers
 170-174 F5.2   km.s-1   e_HRVlit    ?="" uncertainty on HRVlit
 176-189 A14    --       r_HRVlit    source of HRVlit (4)
 191-201 A11    --         SpT       Spectral Type on MK system from this paper
 203-207 F5.3   0.1nm      EWLi      ?="" Equivalent width of unresolved Li 6708A doublet
 209-213 F5.3   0.1nm    e_EWLi      ?="" uncertainty on EWLi
 215-220 F6.3   0.1nm      EWKI      Equivalent width of K 7699A line
 222-225 F4.2   0.1nm    e_EWKI      uncertainty on EWKI
 227-232 F6.2   0.1nm      EWHa      Equivalent width of H-alpha 6563A line
 234-237 F4.2   0.1nm    e_EWHa      uncertainty on EWHa
 239-239 A1     --       f_EWLi      youth flag based on lithium (5)
 241-241 A1     --       f_EWKI      youth flag based on potassium (5)
 243-243 A1     --       f_EWHa      youth flag based on H-alpha (5)
 245-252 A8     --         groupLit  Moving group identification in literature
 254-271 A18    --       r_groupLit  source of groupLit (6)
 273-280 A8     --         group     LACEwING moving group identification
 282-282 A1     --       f_group     Flag * means star was originally identified as a member of a different group
 284-286 I3     %        q_group     ?="" Probability of group
 288-292 F5.2   pc         kinDist   ?="" LACEwING kinematic distance estimate
 294-298 F5.2   pc       e_kinDist   ?="" uncertainty on kinDist
 300-305 F6.2   km.s-1     kinHRV    ?="" LACEwING kinematic radial velocity estimate
 307-310 F4.2   km.s-1   e_kinHRV    ?="" uncertainty on kinHRV
--------------------------------------------------------------------------------
Note (1): pmRA is actually pmRA * cos (DEJ2000) everywhere it appears.
Note (2): Sources of magnitudes, positions and proper motions --
    2MASS    = Two Micron All Sky Survey, Cutri et al. (2003tmc..book.....C);
    APASSDR9 = All Sky Survey Data Release 9, 
               Henden et al. (2016yCat.2336....0H);
    NOMAD    = Naval Observatory Merged Astrometric Dataset, 
               Zacharias et al. (2004AAS...205.4815Z); 
    PPMXL    = PPMXL, Roser et al. (2010AJ....139.2440R);
    UCAC4    = Fourth U.S. Naval Observatory CCD Astrograph Catalog, 
               Zacharias et al. (2013AJ....145...44Z)
Note (3): Source of parallax --
    Riedel2014      = Riedel et al. (2014AJ....147...85R);
    Shkolnik2012    = Shkolnik et al. (2012ApJ...758...56S);
    Weinberger2013  = Weinberger et al. (2013ApJ...762..118W);
    van-Leeuwen2007 = van Leeuwen (2007A&A...474..653V).
Note (4): Source of heliocentric radial velocity --
    Kraus2014      = Kraus et al. (2014ApJ...781...20K);
    Looper2010     = Looper et al. (2010ApJ...714...45L);
    Malo2013       = Malo et al. (2013ApJ...762...88M);
    Malo2014a      = Malo et al. (2014ApJ...788...81M);
    Nidever2002    = Nidever et al. (2002ApJS..141..503N);
    Riedel2014     = Riedel et al. (2014AJ....147...85R);
    Schneider2012a = Schneider et al. (2012ApJ...754...39S);
    Shkolnik2012   = Shkolnik et al. (2012ApJ...758...56S);
    Torres2006     = Torres et al. (2006A&A...460..695T).
Note (5): Membership flags are based on spectroscopic analysis (see Section 5) 
    and are given as follows: 
    f_EWLi = L: detectable lithium absorption;
    f_EWKI = K: potassium EW below standard deviation of field value;
    f_EWHa = h: H{alpha} emission stronger than −10A.
Note (6): Source of moving group identification. Membership references are to 
the first paper that identified the object as a member --
    deLaReza1989       = de la Reza et al. (1989ApJ...343L..61D);
    Gagne2015a         = Gagne et al. (2015ApJ...798...73G);
    Gregorio-Hetem1992 = Gregorio-Hetem et al. (1992AJ....103..549G);
    Kiss2011           = Kiss et al. (2011MNRAS.411..117K);
    Kraus2014          = Kraus et al. (2014ApJ...781...20K);
    Looper2010         = Looper et al. (2010ApJ...714...45L);
    Malo2013           = Malo et al. (2013ApJ...762...88M);
    Riedel2014         = Riedel et al. (2014AJ....147...85R);
    Rodriguez2013      = Rodriguez et al. (2013ApJ...774..101R);
    Shkolnik2012       = Shkolnik et al. (2012ApJ...758...56S);
    Song2003           = Song et al. (2003ApJ...599..342S);
    Sterzik1999        = Sterzik et al. (1999A&A...346L..41S);
    Torres2000         = Torres et al. (2000AJ....120.1410T);
    Webb1999           = Webb et al. (1999ApJ...512L..63W);
    Zuckerman2001      = Zuckerman et al. (2001ApJ...559..388Z).
--------------------------------------------------------------------------------
SCR 0017-6645    117-000240   4.34811  12 -66.75342  12  102.9  1.0  -15.0  1.0 UCAC4 12.49 0.04 APASSDR9 7.70 0.02 2MASS 25.61 1.73 Riedel2014        -4.84  5.64 11.40  0.80 Malo2013       M3.0 Ve                  0.950 0.01  -6.30 0.00   K   beta Pic Malo2013           Tuc-Hor     50 48.16  4.46   7.44 3.54 
GJ 2006A         288-000509   6.95931  17 -32.55178  33   99.2  1.3  -61.3  2.6 UCAC4 12.82 0.06 APASSDR9 8.01 0.03 2MASS 30.97 1.76 Riedel2014       -24.88  4.63                            M3.5 Ve                  0.910 0.02  -4.64 0.01   K   beta Pic Riedel2014         beta Pic *   0 35.77  3.25   8.33 1.66 
GJ 2006B         288-000510   6.95981  52 -32.55672  75  117.2  4.1  -31.5  5.8 UCAC4 13.14 0.04 APASSDR9 8.12 0.03 2MASS 30.97 1.76 Riedel2014         6.89  6.10                            M3.5 Ve                  1.050 0.01  -7.05 0.00   K   beta Pic Riedel2014         beta Pic    49 34.29  3.16   8.34 1.64 
HIP 3556         192-000761  11.36732   5 -51.62609   3  100.3  1.3  -57.1  0.9 UCAC4 11.97 0.04 APASSDR9 7.62 0.03 2MASS 24.78 2.65 van-Leeuwen2007   -0.72  4.89 -1.60 20.00 Malo2013       M1.5 Ve                  0.800 0.00  -0.56 0.01       Tuc-Hor  Zuckerman2001      Tuc-Hor     74 40.81  3.78   5.68 3.38 
SCR 0106-6346    132-000990  16.59452  15 -63.77755  15  150.3  1.3   65.0  1.3 UCAC4 13.40 0.04 APASSDR9 8.39 0.03 2MASS                              13.30  5.15                            M3.0 Ve                  1.530 0.00  -4.88 0.02       no                          Tuc-Hor     25 39.24  4.85   8.71 3.47 
[PS78] 190       322-001423  20.68348  12 -25.78548  15   50.3  1.1    6.1  1.5 UCAC4 13.01 0.05 APASSDR9 8.28 0.03 2MASS                               3.56  5.44                            M3.0 Ve                  1.190 0.01  -0.57 0.00       no                                                                 
BAR 161-12       414-001790  23.80801  22  -7.21430  22   93.0  1.7  -48.0  2.2 UCAC4 13.43 0.04 APASSDR9 8.08 0.03 2MASS 33.70 0.26 Shkolnik2012      18.99  5.78 11.70  5.30 Shkolnik2012   M4.0 Ve                  1.100 0.00  -7.13 0.33   K   beta Pic Shkolnik2012                                              
GIC 138          383-001765  23.98539  36 -13.42970  44  119.5  2.5  -21.5  3.2 UCAC4 13.36 0.01 APASSDR9 8.81 0.02 2MASS                             -26.41  7.17                            M1.5 Ve                  1.190 0.01   0.07 0.01       no                                                                 
L 173-39         166-001674  27.10887 100 -56.97823 100  255.6  8.0  -35.0  8.0 UCAC4 11.72 0.02 APASSDR9 7.32 0.02 2MASS                              33.57  5.54                            M1.5 Ve                  1.030 0.01  -2.33 0.01       no                                                                 
SCR 0149-5411    180-001659  27.27458  16 -54.19921  16  120.0  1.4  -18.0  1.4 UCAC4 13.15 0.02 APASSDR9 8.85 0.02 2MASS                               2.14  4.08                            M1.0 Ve                  0.800 0.01  -0.03 0.00       no                          Tuc-Hor     22 37.09  4.93   9.41 3.28 
SCR 0152-5950    151-001660  28.07626  16 -59.83799  16  109.2  1.8  -25.7  1.8 UCAC4 12.49 0.08 APASSDR9 8.14 0.03 2MASS                              14.05  5.26  7.90  1.60 Malo2013       M2.0 Ve                  0.710 0.20  -2.49 0.13       Tuc-Hor  Kiss2011           Tuc-Hor     38 39.13  5.53  10.13 3.33 
SCR 0212-5851    156-001978  33.24246  13 -58.85505  13   87.7  1.3  -15.9  1.3 UCAC4 12.92 0.03 APASSDR9 8.44 0.02 2MASS                               4.45  5.00  9.10  0.80 Kraus2014      M2.0 Ve                  0.940 0.05  -3.53 0.06       Tuc-Hor  Rodriguez2013                                             
SCR 0213-4654    216-002052  33.37590  14 -46.91404  14   42.5  1.0    4.9  1.0 UCAC4 13.78 0.07 APASSDR9 8.60 0.02 2MASS                               9.36  6.00 14.30  2.00 Malo2014a      M3.0 Ve                  1.490 0.04  -6.97 0.29       young                                                              
SCR 0215-0929    403-002638  33.99560  19  -9.48675  20   96.6  1.9  -46.5  2.6 UCAC4 12.21 0.05 APASSDR9 7.55 0.02 2MASS                              15.40  5.49 10.10  0.60 Kraus2014      M2.5 Ve                  1.120 0.01  -5.05 0.01       Tuc-Hor  Malo2013                                                  
SCR 0220-5823    159-002053  35.21415  17 -58.39475  16   97.3  2.0  -13.0  2.0 UCAC4 13.92 0.01 APASSDR9 8.83 0.02 2MASS                              18.25  6.29 12.10  0.60 Kraus2014      M3.5 Ve                  1.220 0.01  -8.41 0.01       Tuc-Hor  Rodriguez2013      Tuc-Hor     27 43.35  6.76  11.28 3.27 
SCR 0222-6022    149-002104  35.68396  17 -60.37989  17  137.4  1.7  -13.8  1.7 UCAC4 13.33 0.05 APASSDR9 8.10 0.03 2MASS                              28.64  6.95 16.20  1.50 Kraus2014      M3.5 Ve                  1.390 0.00  -7.34 0.01   K   Tuc-Hor  Rodriguez2013      Tuc-Hor  *  42 30.65  4.91  11.46 3.28 
2MASS 0236-5203  190-002371  39.21544  11 -52.05101  11  102.2  0.8    1.2  0.8 UCAC4 12.05 0.09 APASSDR9 7.50 0.03 2MASS                              12.95  5.53 16.00  0.10 Torres2006     M2.0 Ve     0.184 0.004  0.920 0.00  -4.36 0.00 L     Tuc-Hor  Torres2000         Tuc-Hor     95 41.82  6.30  11.69 3.12 
LP 886-73        316-002662  39.82351  42 -26.82191  18   98.7  2.9  -40.2  1.3 UCAC4 14.33 0.05 APASSDR9 8.75 0.02 2MASS                             -16.53  6.41                            M4.0 Ve                  1.400 0.01  -7.99 0.02   K   no                                                                 
SCR 0248-3404    280-002763  42.21917  16 -34.07354  16   90.2  1.4  -23.7  1.4 UCAC4 13.64 0.02 APASSDR9 8.40 0.03 2MASS                              14.47  5.54 14.60  0.30 Malo2014a      M3.5 Ve                  1.380 0.01  -7.01 0.37   K   no                          Tuc-Hor     87 46.16  5.38  10.95 2.68 
SCR 0254-5746    162-002557  43.52628  15 -57.77667  16  102.9  1.1    7.2  1.2 UCAC4 13.37 0.03 APASSDR9 8.83 0.02 2MASS                               0.08  5.02                            M2.5 V                   0.950 0.04   0.03 0.02       no                                                                 
2MASS 0254-5108A 195-002544  43.63818  16 -51.14206  16   92.0  1.2  -11.9  1.2 UCAC4 12.07 0.03 APASSDR9 7.79 0.03 2MASS                              13.03  5.06 13.80  0.40 Kraus2014      M1.5 Ve                  0.880 0.00  -2.40 0.06       Tuc-Hor  Torres2000         Tuc-Hor     37 43.98  6.90  12.58 3.06 
SCR 0256-6343    132-002539  44.19613  26 -63.71744  57   67.4  2.2    8.3  5.6 UCAC4 14.23      NOMAD    9.01 0.03 2MASS                             -10.89  5.95 16.20  3.40 Malo2014a      M4.0 Ve                  1.280 0.06  -6.26 0.03       Tuc-Hor  Kraus2014                                                 
LP 831-35        332-003517  47.51271  15 -23.69189  15   98.3  1.3 -134.8  1.3 UCAC4 13.49 0.04 APASSDR9 8.57 0.03 2MASS                              25.50  6.12                            M3.5 Ve                  1.400 0.00  -4.96 0.07       no                          AB Dor      32 27.35  0.14  22.99 1.94 
2MASS 0510-2340A 332-006902  77.51779  34 -23.67802  17   41.4  2.3  -13.3  1.1 UCAC4 13.04 0.03 APASSDR9 8.36 0.02 2MASS                              18.82  5.20 24.20  0.20 Malo2014a      M3.0 Ve                  1.020 0.01  -3.59 0.00       Columba  Malo2013           Columba     27 50.17  4.83  23.41 1.91 
2MASS 0510-2340B 332-006904  77.52040  41 -23.67087  20   34.8  2.7  -13.8  1.5 UCAC4 13.29 0.05 APASSDR9 8.54 0.02 2MASS                              15.58  7.47 23.80  0.50 Malo2014a      M2.5 Ve (!)              1.010 0.02  -3.69 0.11       Columba  Malo2013           Columba     20 58.38  5.87  23.43 1.93 
SCR 0522-0606    420-009126  80.66956  20  -6.10664  21   17.0  3.2  -21.1  3.3 UCAC4 14.27 0.06 APASSDR9 9.13 0.02 2MASS                              -1.52  5.02                            M2.5 Ve                  1.130 0.09  -4.93 0.99   K   no                          32 Ori      59 87.61  6.54  21.08 0.39 
SCR 0711-3510AB  275-015806 107.99653  17 -35.17105  23  -27.7  1.2  -57.9  1.6 UCAC4 13.65 0.06 APASSDR9 8.79 0.02 2MASS                               4.12  4.97                            M3.0 Ve                  1.160 0.04  -2.13 0.02       AB Dor   Malo2013                                                  
SCR 0844-0637    417-046644 131.23194 103  -6.62388 103  -58.3  5.3 -126.4  5.3 PPMXL 13.38 0.05 APASSDR9 8.51 0.02 2MASS                             -17.97  2.02                            M2.0 Ve                  1.200 0.00  -0.31 0.01       no                                                                 
LP 728-71        372-056888 148.17408  14 -15.60382  19 -117.0  1.2 -135.2  1.3 UCAC4 13.46 0.05 APASSDR9 8.51 0.02 2MASS                              -5.62  3.40                            M2.5 V                   1.220 0.02  -0.05 0.01       no                                                                 
SCR 1012-3124AB  293-061586 153.03788  17 -31.41258  16  -74.8  1.1   -9.4  1.0 UCAC4 13.42 0.07 APASSDR9 7.99 0.03 2MASS 18.54 1.74 Riedel2014        14.62  5.51 14.69  0.53 Riedel2014     M3.5 Ve     0.334 0.005  0.630 0.02  -4.39 0.02 L K   TW Hya   Riedel2014         TW Hya      90 41.77  8.56  15.72 2.27 
TWA 3ABCD        263-060253 167.61623  14 -37.53110  15 -105.9  0.9  -17.3  1.0 UCAC4 12.05 0.01 APASSDR9 6.77 0.02 2MASS                              14.54  2.46 15.60  0.20 Torres2006     M3.5 Ve     0.278 0.003  0.730 0.00 -17.66 0.08 L K h TW Hya   deLaReza1989       TW Hya      57 34.48  6.35  12.62 2.21 
SCR 1121-3845    257-053285 170.27285  16 -38.75459  17  -66.6  1.5  -11.7  1.5 UCAC4 12.59 0.06 APASSDR9 8.05 0.03 2MASS 15.59 0.70 Weinberger2013     9.47  2.17 12.70  1.00 Torres2006     M1.0 Ve     0.226 0.003  0.760 0.00  -3.44 0.02 L     TW Hya   Sterzik1999        TW Hya     100 56.04 10.18  12.07 2.24 
TWA 5ABC         277-060660 172.98025  10 -34.60757  12  -79.6  0.8  -22.6  0.9 UCAC4 11.45 0.13 APASSDR9 6.75 0.02 2MASS 19.97 0.70 Weinberger2013    10.17  2.17 12.70  3.80 Torres2006     M1.5 Ve     0.333 0.006  0.810 0.01  -4.09 0.09 L     TW Hya   Gregorio-Hetem1992 TW Hya     100 47.43  8.60  11.12 2.17 
RX 1132-3019     299-066002 173.07631  20 -30.33107  20  -87.8  1.3  -25.2  1.3 UCAC4 14.41      NOMAD    8.77 0.02 2MASS                              15.84  4.73 12.30  1.50 Looper2010     M4.5 Ve     0.397 0.012  1.350 0.16  -5.44 0.07 L     TW Hya   Looper2010         TW Hya      78 43.62  7.93  10.69 2.14 
RX 1132-2651A    316-066752 173.17186 115 -26.86555 115  -99.2  6.2  -32.2  6.2 PPMXL 12.27 0.02 APASSDR9 7.43 0.02 2MASS 21.28 1.01 Riedel2014         7.83  2.45  8.68  0.02 Malo2013       M2.0 Ve     0.284 0.005  0.870 0.00  -7.12 0.04 L K   TW Hya   Webb1999           TW Hya      88 38.60  7.60  10.29 2.11 
SIPS 1145-4055   246-051602 176.39847 100 -40.93258 100 -277.2  8.0 -131.9  8.0 UCAC4 14.22 0.04 UCAC4    8.79 0.02 2MASS                              14.16  6.21                            M2.5 Ve                  1.630 0.02  -1.36 0.10       no                                                                 
LP 851-410       337-063682 179.58241  29 -22.68326  12 -105.1  1.9  -65.1  1.0 UCAC4 13.20 0.05 APASSDR9 8.43 0.02 2MASS                             -36.75  4.26                            M2.5 Ve                  0.500 0.00  -1.05 1.04   K   no                                                                 
SCR 1200-1731    363-061647 180.00662  15 -17.52523  16  -81.0  1.1  -24.6  1.2 UCAC4 13.83 0.06 APASSDR9 8.47 0.03 2MASS                              20.12  2.37                            M3.5 Ve     0.261 0.031  0.620 0.03  -6.37 0.11 L K   no                                                                 
2MASS 1207-3247  287-064880 181.86407  18 -32.78340  15  -70.4  1.4  -29.7  1.1 UCAC4 12.64 0.04 APASSDR9 7.75 0.03 2MASS 18.55 0.48 Weinberger2013   -16.36  2.88  8.50  1.20 Schneider2012a M2.5 Ve                  0.460 0.09  -3.73 0.45   K   TW Hya   Song2003                                                  
L 758-107        351-064642 182.82060  28 -19.97271  41 -204.5  2.1 -190.6  3.0 UCAC4 12.62 0.02 APASSDR9 7.74 0.02 2MASS                             -12.00  4.93 -9.23  0.10 Nidever2002    M2.5 V                   1.010 0.01   0.06 0.00   K   no                                                                 
SCR 1230-3300    285-066508 187.72095  12 -33.01412  12 -156.7  0.8    0.0  0.8 UCAC4 12.56 0.03 APASSDR9 8.09 0.02 2MASS                              20.70  2.23                            M1.5 Ve                  0.890 0.00  -0.31 0.02       no                                                                 
SCR 1233-3641    267-063320 188.38086  12 -36.69469  12  -55.8  0.9  -49.9  0.9 UCAC4 13.44 0.03 APASSDR9 8.74 0.02 2MASS                               6.74  4.42                            M2.0 Ve                  0.820 0.33  -3.59 0.03       no                                                                 
SCR 1237-4021    249-054309 189.30160  14 -40.36339  14  -63.7  1.1  -29.1  1.1 UCAC4 13.50 0.06 APASSDR9 8.52 0.02 2MASS                              11.34  2.45                            M2.5 Ve     0.232 0.003  0.690 0.01  -4.41 0.02 L K   no                          TW Hya      88 61.42 10.56   7.56 2.31 
SCR 1238-2703    315-070111 189.65465  94 -27.05974  94 -185.1  5.1 -185.2  5.1 PPMXL 12.44 0.03 APASSDR9 7.84 0.03 2MASS                               0.46  3.26  9.90  0.20 Malo2014a      M1.5 Ve                  1.110 0.01  -2.21 0.01       AB Dor   Malo2013                                                  
SCR 1316-0858    406-057071 199.16893  32  -8.97376  41  -57.5  4.2  -56.2  7.7 UCAC4 14.57 0.06 APASSDR9 9.20 0.02 2MASS                               6.07  4.88                            M3.0 Ve                  1.790 0.01  -2.87 0.03       no                                                                 
SCR 1321-1052    396-055485 200.48468  22 -10.86942  24  -66.6  3.1  -50.5  3.8 UCAC4 13.90 0.03 APASSDR9 8.62 0.02 2MASS                              26.53  5.57 -4.20  2.20 Malo2014a      M3.5 Ve                  0.750 0.11  -5.73 0.11   K   no                                                                 
SCR 1421-0916    404-057550 215.35937  38  -9.28275  17 -135.3  3.3  -18.5  1.2 UCAC4 13.73 0.07 APASSDR9 8.94 0.02 2MASS                              -4.29  4.32                            M2.0 V                   0.930 0.00   0.07 0.01   K   no                                                                 
SCR 1421-0755    411-057663 215.39194  26  -7.92129  14  -95.1  2.2  -86.4  1.2 UCAC4 13.61 0.01 APASSDR9 8.63 0.02 2MASS                              -5.23  7.18                            M3.0 V                   0.890 0.02   0.01 0.02   K   no                                                                 
SCR 1425-4113AB  244-068523 216.37135  18 -41.22564  14  -46.8  2.1  -49.2  1.7 UCAC4 12.62 0.05 APASSDR9 7.61 0.02 2MASS 14.94 0.96 Riedel2014        12.36  3.73                            M3.0 Ve     0.243 0.001  0.760 0.03  -4.71 0.05 L K   TW Hya   Riedel2014                                                
SCR 1438-3941    252-066456 219.65105  12 -39.68508  23 -109.8  1.0 -104.5  2.2 UCAC4 12.73 0.01 APASSDR9 8.52 0.02 2MASS                              36.61  5.93                            M1.5 V                   0.780 0.00  -0.10 0.02       no                                                                 
LP 914-6         311-076453 220.09226 100 -27.87838 100 -127.9  8.0 -202.2  8.0 UCAC4 13.62 0.01 APASSDR9 8.75 0.02 2MASS                              17.49  4.07                            M3.0 Ve                  1.230 0.00  -0.18 0.01       no                                                                 
SCR 1521-2514    324-076527 230.46161  17 -25.23658  25  -32.4  1.4  -56.2  2.0 UCAC4 13.38 0.03 APASSDR9 8.65 0.02 2MASS                              -0.79  2.92                            M1.5 Ve                  1.060 0.00  -3.84 0.02       no                                                                 
SCR 1708-6936    102-094970 257.03673  12 -69.60517  11  -54.6  1.7  -81.1  1.7 UCAC4 13.16 0.02 APASSDR9 8.20 0.02 2MASS                              11.26  3.35  9.40  3.50 Malo2014a      M3.0 Ve                  1.160 0.04  -4.57 0.05       Tuc-Hor  Malo2013                                                  
SCR 1816-6305    135-167756 274.21192  46 -63.08878  15 -117.5  6.1  -47.3  2.0 UCAC4 12.74 0.01 APASSDR9 8.39 0.03 2MASS                              33.52  0.87                            M1.5 V                   0.910 0.05  -0.10 0.07       no                                                                 
SCR 1842-5554A   171-199137 280.52898  73 -55.90711  17    9.7 12.1  -81.2  2.8 UCAC4 13.59 0.14 APASSDR9 8.58 0.02 2MASS                               9.76  4.90  0.30  0.50 Malo2014a      M3.0 Ve                  0.950 0.07  -4.48 1.26   K   beta Pic Malo2013                                                  
NLTT 47004AB     217-177028 282.17234  20 -46.78550  20  196.6  3.2  125.6  3.2 PPMXL 11.60 0.02 APASSDR9 6.99 0.04 2MASS                              20.95  3.99                            M2.5 Ve                  0.880 0.00  -0.11 0.00       no                                                                 
SCR 1856-6922    104-107167 284.01823  15 -69.36677  23  -10.8  1.4 -115.6  2.3 UCAC4 12.44 0.04 APASSDR9 7.70 0.02 2MASS                              21.11  4.04                            M3.0 V                   1.030 0.01  -0.08 0.02       no                                                                 
WT 625           178-221391 286.33477 100 -54.57826 100   86.2  8.0 -213.3  8.0 UCAC4 13.34 0.01 UCAC4    8.55 0.02 2MASS                             -15.59  4.28                            M3.0 Ve                  1.060 0.00  -3.97 0.01       no                                                                 
SCR 1922-6310    135-172065 290.71131 128 -63.18279  17   -7.9 16.7  -77.5  1.9 UCAC4 13.31 0.06 APASSDR9 8.58 0.02 2MASS                               5.67  2.08  6.50  1.60 Malo2014a      M3.0 Ve                  1.140 0.00  -4.79 0.04       Tuc-Hor  Malo2013                                                  
RX 1924-3442     277-204344 291.14563  21 -34.71092  22   22.1  1.8  -71.7  1.8 UCAC4 14.24 0.06 APASSDR9 8.79 0.03 2MASS                              -7.69  5.75 -3.70  0.20 Malo2014a      M4.0 Ve                  1.170 0.09 -10.19 0.05   K h beta Pic Malo2013                                                  
SCR 1926-5331    183-216641 291.50312  20 -53.52417  15   34.1  2.1  -87.4  2.1 UCAC4 14.03 0.13 APASSDR9 8.68 0.02 2MASS                              -7.59  6.03                            M4.0 Ve                  0.840 0.02  -2.26 0.06   K   no                          Tuc-Hor     42 57.15  7.53  -2.84 3.94 
SCR 1938-2416    329-189657 294.65374  18 -24.28294  58   33.5  1.8   67.6  5.8 UCAC4 13.10 0.03 APASSDR9 8.51 0.02 2MASS                              14.42  3.92                            M2.0 Ve                  1.050 0.02  -0.45 0.01       no                                                                 
SCR 1951-4025    248-184370 297.89981  77 -40.42248  77   40.8 14.0 -186.1 14.0 PPMXL 13.55 0.02 APASSDR9 8.71 0.02 2MASS                              20.63  5.87                            M1.5 Ve                  1.020 0.02  -0.27 0.06       no                                                                 
SCR 2004-6725A   113-130866 301.03832  14 -67.41972  26    7.0  1.3  -84.5  2.4 UCAC4 13.11 0.02 APASSDR9 8.48 0.02 2MASS                              10.35  3.54                            M2.5 Ve                  0.910 0.00  -3.53 0.04       no                                                                 
2MASS 2004-3356  281-216013 301.11861  23 -33.93633  18   69.4  2.5 -103.3  2.6 UCAC4 14.61 0.05 APASSDR9 9.17 0.02 2MASS                             -16.05  3.78                            M4.0 Ve                  1.300 0.10  -8.28 0.19   K   beta Pic Gagne2015a         Argus       44 30.59  0.68 -18.43 1.80 
SCR 2008-3519    274-196167 302.22370  18 -35.33016  19   49.4  1.3  -76.7  1.3 UCAC4 13.52 0.06 APASSDR9 8.32 0.03 2MASS                              -5.87  6.28                            M3.0 Ve                  0.990 0.01  -5.42 0.03   K   no                          Tuc-Hor     29 54.25  6.60  -9.81 4.00 
SCR 2010-2801AB  310-258051 302.50015  50 -28.02807  28   40.7  3.0  -62.0  1.7 UCAC4 12.98 0.02 APASSDR9 7.73 0.03 2MASS 20.85 1.33 Riedel2014         0.96  4.22 -5.80  0.60 Malo2014a      M3.0 Ve                  0.930 0.01  -7.95 0.02   K   beta Pic Malo2013                                                  
L 755-19         393-127129 307.18184 103 -11.47520 103  166.4  5.2  -93.3  5.2 PPMXL 12.52 0.04 APASSDR9 7.50 0.03 2MASS 53.18 1.67 Riedel2014       -31.24  5.83                            M1.5 Ve                  1.290 0.00  -5.35 0.03       Argus    Riedel2014                                                
SCR 2107-7056    096-085298 316.84370  17 -70.93685  15   27.5  1.5  -91.6  1.4 UCAC4 13.86 0.08 APASSDR9 8.90 0.02 2MASS                               3.29  4.61                            M3.0 Ve                  1.180 0.00  -5.31 0.02       no                          Tuc-Hor     23 49.96  4.63   4.63 3.75 
SCR 2107-1304    385-156333 316.90331  16 -13.08283  34   59.4  1.3  -86.0  3.0 UCAC4 12.64 0.08 APASSDR9 7.84 0.03 2MASS                              -3.69  4.80 -2.30  0.50 Malo2014a      M3.0 Ve                  1.180 0.02  -4.21 0.06       beta Pic Malo2013                                                  
LEHPM 1-4147     135-176640 323.71745  77 -63.01896  77  105.9 14.0 -134.9 14.0 PPMXL 13.47 0.04 APASSDR9 8.74 0.03 2MASS                              12.37  4.03                            M2.5 V                   0.860 0.00   0.01 0.01       no                                                                 
SCR 2204-0711    415-144418 331.16597  17  -7.19268  16   -3.1  1.3   -4.2  1.4 UCAC4 12.27 0.21 APASSDR9 8.49 0.02 2MASS                            -204.90 12.06                            K9.0 Ve                 -0.070 0.01  -0.33 0.01   K   no                                                                 
SCR 2237-2622    319-230380 339.31229  16 -26.37588  16  145.4  1.5  -11.8  1.5 UCAC4 13.33 0.04 APASSDR9 8.31 0.02 2MASS                               3.37  4.96                            M3.5 Ve                  0.930 0.00  -3.89 0.00   K   Argus    Malo2013           Tuc-Hor     33 44.82  0.53  -8.16 3.47 
SIPS 2258-1104   395-130914 344.56849  21 -11.07140  19  106.8  2.9   -5.9  2.9 UCAC4 12.97 0.05 APASSDR9 8.24 0.03 2MASS                              20.19  5.48 16.00  0.20 Shkolnik2012   M3.0 Ve                  1.160 0.00  -1.82 0.01       no                                                                 
LEHPM 1-5404     184-216216 345.45614  77 -53.28547  77  151.1 16.1 -234.0 16.1 PPMXL 13.11 0.04 APASSDR9 8.50 0.02 2MASS                              12.27  6.69                            M2.0 V                   0.940 0.01  -0.09 0.01       no                          AB Dor      32 21.54  0.18  15.04 1.90 
SCR 2328-6802    110-129613 352.24016  20 -68.04279  17   66.8  1.9  -67.1  1.7 UCAC4 13.02 0.04 APASSDR9 8.38 0.02 2MASS                               3.47  5.10  8.00  1.50 Kraus2014      M2.5 Ve                  1.460 0.02  -6.24 0.05       Tuc-Hor  Malo2013           Tuc-Hor     32 49.64  2.53   6.25 3.67 
LTT 9582         254-187050 353.00079  97 -39.29359  97  193.4 17.9 -178.4 17.9 PPMXL 12.96 0.07 APASSDR9 8.02 0.02 2MASS                               8.71  5.28 11.60  0.70 Malo2013       M3.0 Ve                  1.290 0.01  -3.79 0.00       AB Dor   Malo2013           AB Dor      31 23.26  0.11  12.05 1.87 
G 275-71         329-203596 353.95310  12 -24.31924  16  106.5  1.1 -120.7  1.0 UCAC4 13.71 0.02 APASSDR9 8.77 0.02 2MASS                              -2.91  7.67                            M2.5 V                   0.930 0.02  -0.04 0.02   K   no                          Tuc-Hor  *  48 29.74  0.87  -5.12 3.06 
LEHPM 1-6053     249-184943 355.09938  94 -40.36308  94  262.5 13.3 -131.0 13.3 PPMXL 12.94 0.02 APASSDR9 8.34 0.03 2MASS                              25.21  5.75                            M2.0 Ve                  0.940 0.00  -0.06 0.02       no                                                                 


==> datafile2.txt <==
Title: Young Stars with SALT
Authors: Riedel A.R., Alam M.K., Rice E.L., Cruz K.L., Henry T.J. 
Table: Radial Velocities and Spectral Types
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label   Explanations
--------------------------------------------------------------------------------
   1-  1 A1     ---      Comp    Comparison stars -- C: used for RV fitting; X:
                                  rejected for RV fitting 
   3- 18 A16    ---      Name    Shortened Object Name; see Table 1 for UCAC4
                                  identifiers
  20- 20 A1     ---      fGiant  Giant Flag; 1 = Star flagged as Giant 
  22- 23 I2     h        RAh     Hour of Right Ascension (J2000) 
  25- 26 I2     min      RAm     Minute of Right Ascension (J2000) 
  28- 32 F5.2   s        RAs     Second of Right Ascension (J2000) 
  34- 34 A1     ---      DE-     Sign of the Declination (J2000)
  35- 36 I2     deg      DEd     Degree of Declination (J2000) 
  38- 39 I2     arcmin   DEm     Arcminute of Declination (J2000) 
  41- 44 F4.1   arcsec   DEs     Arcsecond of Declination (J2000) 
  46- 52 A7     ---      SpT     Spectral Type 
  54- 59 F6.1   km.s-1   HRV     Heliocentric Radial Velocity; this paper
  61- 64 F4.1   km.s-1 e_HRV     uncertainty on HRV
  66- 72 F7.3   km.s-1   HRVlit  ?="" Heliocentric Radial Velocity; literature
  74- 78 F5.2   km.s-1 e_HRVlit  ?="" uncertainty on HRVlit
  80- 80 A1     ---    r_HRVlit  source of HRVlit (1)
--------------------------------------------------------------------------------
Note (1): source of HRVlit
    1 = Malo et al. (2013ApJ...762...88M);
    2 = Shkolnik et al. (2012ApJ...758...56S);
    3 = Kraus et al. (2014ApJ...781...20K);
    4 = Malo et al. (2014ApJ...788...81M);
    5 = Torres et al. (2006A&A...460..695T);
    6 = Riedel et al. (2014AJ....147...85R);
    7 = Looper et al. (2010ApJ...714...45L);
    8 = Schneider et al. (2012ApJ...754...39S);
    9 = Nidever et al. (2002ApJS..141..503N).
--------------------------------------------------------------------------------
X SCR 0017-6645      00 17 23.52 -66 45 12.5 M3.0 Ve   -4.8  5.6 +11.4    0.8  1 
  GJ 2006A           00 27 50.24 -32 33 06.1 M3.5 Ve  -24.9  4.6                 
  GJ 2006B           00 27 50.36 -32 33 23.9 M3.5 Ve   +6.9  6.1                 
  HIP 3556           00 45 28.15 -51 37 34.0 M1.5 Ve   -0.7  4.9  -1.6   20.   1 
  SCR 0106-6346      01 06 22.67 -63 46 39.1 M3.0 Ve  +13.3  5.2                 
  [PS78] 190         01 22 44.04 -25 47 07.8 M3.0 Ve   +3.6  5.4                 
  BAR 161-12         01 35 13.94 -07 12 51.8 M4.0 Ve  +19.0  5.8 +11.7    5.3  2 
  GIC 138            01 35 56.45 -13 25 47.3 M1.5 Ve  -26.4  7.2                 
  L 173-39           01 48 26.17 -56 58 41.5 M1.5 Ve  +33.6  5.5                 
  SCR 0149-5411      01 49 05.92 -54 11 57.2 M1.0 Ve   +2.1  4.1                 
X SCR 0152-5950      01 52 18.31 -59 50 16.8 M2.0 Ve  +14.0  5.3  +7.9    1.6  1 
  SCR 0212-5851      02 12 58.20 -58 51 18.2 M2.0 Ve   +4.5  5.0  +9.1    0.8  3 
  SCR 0213-4654      02 13 30.22 -46 54 50.5 M3.0 Ve   +9.4  6.0 +14.3    2.0  4 
  SCR 0215-0929      02 15 58.93 -09 29 12.2 M2.5 Ve  +15.4  5.5 +10.1    0.6  3 
  SCR 0220-5823      02 20 51.39 -58 23 41.1 M3.5 Ve  +18.3  6.3 +12.1    0.6  3 
  SCR 0222-6022      02 22 44.17 -60 22 47.6 M3.5 Ve  +28.6  7.0 +16.2    1.5  3 
C 2MASS 0236-5203    02 36 51.71 -52 03 03.7 M2.0 Ve  +12.9  5.5 +16.0    0.1  5 
  LP 886-73          02 39 17.64 -26 49 18.9 M4.0 Ve  -16.5  6.4                 
C SCR 0248-3404      02 48 52.62 -34 04 24.7 M3.5 Ve  +14.5  5.5 +14.6    0.3  4 
  SCR 0254-5746      02 54 06.31 -57 46 36.1 M2.5 V    +0.1  5.0                 
  2MASS 0254-5108A   02 54 33.17 -51 08 31.4 M1.5 Ve  +13.0  5.1 +13.8    0.4  3 
  SCR 0256-6343      02 56 47.09 -63 43 02.8 M4.0 Ve  -10.9  6.0 +16.2    3.4  4 
  LP 831-35          03 10 03.07 -23 41 31.0 M3.5 Ve  +25.5  6.1                 
  2MASS 0510-2340A   05 10 04.27 -23 40 40.7 M3.0 Ve  +18.8  5.2 +24.2    0.2  4 
  2MASS 0510-2340B   05 10 04.88 -23 40 14.9 M2.5 Ve  +15.6  7.5 +23.8    0.5  4 
  SCR 0522-0606      05 22 40.70 -06 06 23.9 M2.5 Ve   -1.5  5.0                 
  SCR 0711-3510AB    07 11 59.17 -35 10 15.7 M3.0 Ve   +4.1  5.0                 
  SCR 0844-0637      08 44 55.66 -06 37 26.0 M2.0 Ve  -18.0  2.0                 
  LP 728-71          09 52 41.77 -15 36 13.7 M2.5 V    -5.6  3.4                 
  SCR 1012-3124AB    10 12 09.08 -31 24 45.2 M3.5 Ve  +14.6  5.5 +14.69   0.53 6 
C TWA 3ABCD          11 10 27.88 -37 31 52.0 M3.5 Ve  +14.5  2.5 +15.6    0.2  5 
C SCR 1121-3845      11 21 05.49 -38 45 16.4 M1.0 Ve   +9.5  2.2 +12.7    1.0  5 
  TWA 5ABC           11 31 55.26 -34 36 27.3 M1.5 Ve  +10.2  2.2 +12.7    3.8  5 
C RX 1132-3019       11 32 18.31 -30 19 51.8 M4.5 Ve  +15.8  4.7 +12.3    1.5  7 
C RX 1132-2651A      11 32 41.25 -26 51 55.9 M2.0 Ve   +7.8  2.5  +8.68   0.02 1 
  SIPS 1145-4055     11 45 35.70 -40 55 57.0 M2.5 Ve  +14.2  6.2                 
  LP 851-410         11 58 19.78 -22 40 59.7 M2.5 Ve  -36.7  4.3                 
  SCR 1200-1731      12 00 01.60 -17 31 30.8 M3.5 Ve  +20.1  2.4                 
X 2MASS 1207-3247    12 07 27.38 -32 47 00.3 M2.5 Ve  -16.4  2.9  +8.5    1.2  8 
C L 758-107          12 11 16.95 -19 58 21.7 M2.5 V   -12.0  4.9  -9.226  0.1  9 
  SCR 1230-3300      12 30 53.02 -33 00 50.8 M1.5 Ve  +20.7  2.2                 
  SCR 1233-3641      12 33 31.40 -36 41 40.8 M2.0 Ve   +6.7  4.4                 
  SCR 1237-4021      12 37 12.38 -40 21 48.1 M2.5 Ve  +11.3  2.4                 
  SCR 1238-2703      12 38 37.13 -27 03 35.0 M1.5 Ve   +0.5  3.3  +9.9    0.2  4 
  SCR 1316-0858      13 16 40.54 -08 58 25.6 M3.0 Ve   +6.1  4.9                 
  SCR 1321-1052      13 21 56.31 -10 52 09.9 M3.5 Ve  +26.5  5.6  -4.2    2.2  4 
  SCR 1421-0916      14 21 26.24 -09 16 58.0 M2.0 V    -4.3  4.3                 
  SCR 1421-0755      14 21 34.06 -07 55 16.6 M3.0 V    -5.2  7.2                 
  SCR 1425-4113AB    14 25 29.20 -41 13 32.0 M3.0 Ve  +12.4  3.7                 
  SCR 1438-3941      14 38 36.40 -39 41 04.0 M1.5 V   +36.6  5.9                 
  LP 914-6           14 40 22.30 -27 52 39.0 M3.0 Ve  +17.5  4.1                 
  SCR 1521-2514      15 21 50.80 -25 14 11.0 M1.5 Ve   -0.8  2.9                 
  SCR 1708-6936      17 08 09.00 -69 36 18.0 M3.0 Ve  +11.3  3.4  +9.4    3.5  4 
  SCR 1816-6305      18 16 51.10 -63 05 19.0 M1.5 V   +33.5  0.9                 
  SCR 1842-5554A     18 42 06.95 -55 54 25.5 M3.0 Ve   +9.8  4.9  +0.3    0.5  4 
  NLTT 47004AB       18 48 41.10 -46 47 10.0 M2.5 Ve  +21.0  4.0                 
  SCR 1856-6922      18 56 04.40 -69 21 59.0 M3.0 V   +21.1  4.0                 
  WT 625             19 05 20.20 -54 34 40.0 M3.0 Ve  -15.6  4.3                 
  SCR 1922-6310      19 22 50.70 -63 10 57.0 M3.0 Ve   +5.7  2.1  +6.5    1.6  4 
C RX 1924-3442       19 24 34.95 -34 42 39.4 M4.0 Ve   -7.7  5.7  -3.7    0.2  4 
  SCR 1926-5331      19 26 00.75 -53 31 26.9 M4.0 Ve   -7.6  6.0                 
  SCR 1938-2416      19 38 36.90 -24 17 00.0 M2.0 Ve  +14.4  3.9                 
  SCR 1951-4025      19 51 35.90 -40 25 18.0 M1.5 Ve  +20.6  5.9                 
  SCR 2004-6725A     20 04 09.20 -67 25 09.0 M2.5 Ve  +10.4  3.5                 
  2MASS 2004-3356    20 04 28.47 -33 56 10.7 M4.0 Ve  -16.1  3.8                 
  SCR 2008-3519      20 08 53.60 -35 19 47.0 M3.0 Ve   -5.9  6.3                 
  SCR 2010-2801AB    20 10 00.03 -28 01 41.2 M3.0 Ve   +1.0  4.2  -5.8    0.6  4 
  L 755-19           20 28 43.40 -11 28 29.0 M1.5 Ve  -31.2  5.8                 
  SCR 2107-7056      21 07 22.48 -70 56 12.6 M3.0 Ve   +3.3  4.6                 
  SCR 2107-1304      21 07 36.70 -13 04 56.0 M3.0 Ve   -3.7  4.8  -2.3    0.5  4 
  LEHPM 1-4147       21 34 52.00 -63 01 06.0 M2.5 V   +12.4  4.0                 
  SCR 2204-0711    1 22 04 39.83 -07 11 33.7         -204.9 12.1                 
  SCR 2237-2622      22 37 14.95 -26 22 33.3 M3.5 Ve   +3.4  5.0                 
C SIPS 2258-1104     22 58 16.44 -11 04 17.1 M3.0 Ve  +20.2  5.5 +16.0    0.2  2 
  LEHPM 1-5404       23 01 49.48 -53 17 07.7 M2.0 V   +12.3  6.7                 
  SCR 2328-6802      23 28 57.64 -68 02 33.9 M2.5 Ve   +3.5  5.1  +8.0    1.5  3 
C LTT 9582           23 32 00.19 -39 17 36.9 M3.0 Ve   +8.7  5.3 +11.6    0.7  1 
  G 275-71           23 35 48.75 -24 19 09.3 M2.5 V    -2.9  7.7                 
  LEHPM 1-6053       23 40 23.85 -40 21 47.1 M2.0 Ve  +25.2  5.7                 


==> datafile4.txt <==
Title: Young Stars with SALT
Authors: Riedel A.R., Alam M.K., Rice E.L., Cruz K.L., Henry T.J. 
Table: UVWXYZ space velocities and positions
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---      Name   Shortened Object Name; see Table 1 for UCAC4
                                 identifiers
  18- 22 F5.1   km.s-1   U      U Galactic space motion(1)
  24- 26 F3.1   km.s-1 e_U      Uncertainty in U (1)
  28- 32 F5.1   km.s-1   V      V Galactic space motion(1)
  34- 36 F3.1   km.s-1 e_V      Uncertainty in V (1)
  38- 42 F5.1   km.s-1   W      W Galactic space motion(1)
  44- 46 F3.1   km.s-1 e_W      Uncertainty in W (1)
  48- 52 F5.1   pc       X      X Galactic coordinate(1)
  54- 56 F3.1   pc     e_X      Uncertainty in X (1)
  58- 62 F5.1   pc       Y      Y Galactic coordinate(1)
  64- 66 F3.1   pc     e_Y      Uncertainty in Y (1)
  68- 72 F5.1   pc       Z      Z Galactic coordinate(1)
  74- 76 F3.1   pc     e_Z      Uncertainty in Z (1)
--------------------------------------------------------------------------------
Note (1): All values computed using right-handed coordinates, where U/X is 
    toward the center of the Galaxy, V/Y in the direction of motion, and W/Z 
    toward the north Galactic pole.
--------------------------------------------------------------------------------
SCR 0017-6645    -17.7 2.5  -8.8 3.0   2.9 4.3  15.6 1.1 -19.8 1.4 -30.1 2.1 
GJ 2006 A        -11.6 0.8 -14.9 1.0  24.1 4.6   4.1 0.2  -1.1 0.1 -32.1 1.8 
GJ 2006 B        -12.2 1.3 -13.4 1.2  -8.0 6.1   4.1 0.2  -1.1 0.1 -32.1 1.8 
HIP 3556         -11.3 1.7 -18.7 2.7   4.8 4.5   9.8 1.1 -13.9 1.5 -37.2 4.1 
BAR 161-12       -13.0 2.0  -9.8 1.1 -17.7 5.3 -10.1 0.1   5.2 0.0 -27.4 0.2 
SCR 1012-3124AB  -14.7 1.4 -17.8 5.2  -7.8 2.3  -2.4 0.2 -51.0 4.9  18.8 1.8 
SCR 1121-3845    -13.9 1.0 -16.6 2.0  -6.7 1.0  14.8 0.7 -58.2 2.6  22.8 1.0 
TWA 5ABC         -11.9 0.7 -17.7 1.9  -5.9 1.0  11.6 0.4 -43.8 1.5  21.6 0.8 
RX 1132-2651A    -14.7 1.6 -17.9 2.2  -8.1 1.9   8.2 0.4 -38.7 1.9  25.5 1.2 
2MASS 1207-3247  -18.4 1.1   2.1 2.4 -17.5 1.5  17.9 0.5 -43.6 1.1  26.3 0.7 
SCR 1425-4113AB   -0.9 2.9 -24.5 2.5  -4.6 1.4  49.8 3.2 -39.9 2.6  21.1 1.4 
SCR 2010-2801AB   -2.6 3.6 -11.7 1.3 -12.0 2.2  41.0 2.7  10.3 0.7 -23.0 1.5 
L 755-19         -28.9 4.4 -20.7 2.9  -1.1 2.7  14.0 0.4   9.2 0.3  -8.5 0.3 


==> datafile5.txt <==
Title: Young Stars with SALT
Authors: Riedel A.R., Alam M.K., Rice E.L., Cruz K.L., Henry T.J. 
Table: Youth Properties
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1- 16 A16    ---      Name      Shortened Object Name; see Table 1 for UCAC4
                                    identifiers 
  18- 20 A3     ---      fYouth    Youth flags (1)
  22- 31 A10    ---      groupLit  Moving group identification in literature
  33- 34 A2     ---    r_groupLit  Source of groupLit (2)
  36- 45 A10    ---      group     LACEwING moving group identification
  47- 49 I3     %      q_group     ?="" Probability of group
  51- 54 F4.1   pc       kinDist   ?="" LACEwING kinematic distance estimate
  56- 59 F4.1   pc     e_kinDist   ?="" uncertainty on kinDist
  61- 65 F5.1   km.s-1   kinHRV    ?="" LACEwING kinematic radial velocity estimate
  67- 69 F3.1   km.s-1 e_kinHRV    ?="" uncertainty on kinHRV
  71- 75 F5.1   km.s-1   HRV       ?="" Heliocentric Radial Velocity; this paper
  77- 79 F3.1   km.s-1 e_HRV       ?="" Uncertainty on HRV
  81- 81 A1     ---      fMatch    Moving group match flag (3)
--------------------------------------------------------------------------------
Note (1): Youth flags based on lithium, potassium and H{alpha}:
    L = detectable lithium absorption;
    K = potassium EW below standard deviation of field value;
    h = H{alpha} emission stronger than −10A.
Note (2): Membership references are to the first paper that identified the 
    object as a member:
     1 = Malo et al. (2013ApJ...762...88M);
     2 = Riedel et al. (2014AJ....147...85R);
     3 = Zuckerman et al. (2001ApJ...559..388Z);
     4 = Shkolnik et al. (2012ApJ...758...56S);
     5 = Kiss et al. (2011MNRAS.411..117K);
     6 = Rodriguez et al. (2013ApJ...774..101R);
     7 = Torres et al. (2000AJ....120.1410T);
     8 = Kraus et al. (2014ApJ...781...20K);
     9 = de la Reza et al. (1989ApJ...343L..61D);
    10 = Sterzik et al. (1999A&A...346L..41S);
    11 = Gregorio-Hetem et al. (1992AJ....103..549G);
    12 = Looper et al. (2010ApJ...714...45L);
    13 = Webb et al. (1999ApJ...512L..63W);
    14 = Song et al. (2003ApJ...599..342S);
    15 = Gagne et al. (2015ApJ...798...73G).
Note (3): fMatch=1: Initial match was to a different moving group; see 
    Section 6 for details. 
--------------------------------------------------------------------------------
SCR 0017-6645    K   {beta} Pic  1 Tuc-Hor     50 48.2  4.5  +7.4 3.5  -4.8 5.6   
GJ 2006A         K   {beta} Pic  2 {beta} Pic   0 35.8  3.3  +8.3 1.7 -24.9 4.6 1 
GJ 2006B         K   {beta} Pic  2 {beta} Pic  49 34.3  3.2  +8.3 1.6  +6.9 6.1   
HIP 3556             Tuc-Hor     3 Tuc-Hor     74 40.8  3.8  +5.7 3.4  -0.7 4.9   
SCR 0106-6346                      Tuc-Hor     25 39.2  4.9  +8.7 3.5 +13.3 5.2   
[PS78] 190                                                             +3.6 5.4   
BAR 161-12       K   {beta} Pic  4                                    +19.0 5.8   
GIC 138                                                               -26.4 7.2   
L 173-39                                                              +33.6 5.5   
SCR 0149-5411                      Tuc-Hor     22 37.1  4.9  +9.4 3.3  +2.1 4.1   
SCR 0152-5950        Tuc-Hor     5 Tuc-Hor     38 39.1  5.5 +10.1 3.3 +14.0 5.3   
SCR 0212-5851        Tuc-Hor     6                                     +4.5 5.0   
SCR 0213-4654                                                          +9.4 6.0   
SCR 0215-0929        Tuc-Hor     1                                    +15.4 5.5   
SCR 0220-5823        Tuc-Hor     6 Tuc-Hor     27 43.4  6.8 +11.3 3.3 +18.3 6.3   
SCR 0222-6022    K   Tuc-Hor     6 Tuc-Hor     42 30.7  4.9 +11.5 3.3 +28.6 7.0 1 
2MASS 0236-5203  L   Tuc-Hor     7 Tuc-Hor     95 41.8  6.3 +11.7 3.1 +12.9 5.5   
LP 886-73        K                                                    -16.5 6.4   
SCR 0248-3404    K                 Tuc-Hor     87 46.2  5.4 +11.0 2.7 +14.5 5.5   
SCR 0254-5746                                                          +0.1 5.0   
2MASS 0254-5108A     Tuc-Hor     7 Tuc-Hor     37 44.0  6.9 +12.6 3.1 +13.0 5.1   
SCR 0256-6343        Tuc-Hor     8                                    -10.9 6.0   
LP 831-35                          AB Dor      32 27.4  0.1 +23.0 1.9 +25.5 6.1   
2MASS 0510-2340A     Columba     1 Columba     27 50.2  4.8 +23.4 1.9 +18.8 5.2   
2MASS 0510-2340B     Columba     1 Columba     20 58.4  5.9 +23.4 1.9 +15.6 7.5   
SCR 0522-0606    K                 32 Ori      59 87.6  6.5 +21.1 0.4  -1.5 5.0   
SCR 0711-3510AB      AB Dor      1                                     +4.1 5.0   
SCR 0844-0637                                                         -18.0 2.0   
LP 728-71                                                              -5.6 3.4   
SCR 1012-3124AB  LK  TW Hya      2 TW Hya      90 41.8  8.6 +15.7 2.3 +14.6 5.5   
TWA 3ABCD        LKh TW Hya      9 TW Hya      57 34.5  6.4 +12.6 2.2 +14.5 2.5   
SCR 1121-3845    L   TW Hya     10 TW Hya     100 56.0 10.2 +12.1 2.2  +9.5 2.2   
TWA 5ABC         L   TW Hya     11 TW Hya     100 47.4  8.6 +11.1 2.2 +10.2 2.2   
RX 1132-3019     L   TW Hya     12 TW Hya      78 43.6  7.9 +10.7 2.1 +15.8 4.7   
RX 1132-2651A    LK  TW Hya     13 TW Hya      88 38.6  7.6 +10.3 2.1  +7.8 2.5   
SIPS 1145-4055                                                        +14.2 6.2   
LP 851-410       K                                                    -36.7 4.3   
SCR 1200-1731    LK                                                   +20.1 2.4   
2MASS 1207-3247  K   TW Hya     14                                    -16.4 2.9   
L 758-107        K                                                    -12.0 4.9   
SCR 1230-3300                                                         +20.7 2.2   
SCR 1233-3641                                                          +6.7 4.4   
SCR 1237-4021    LK                TW Hya      88 61.4 10.6  +7.6 2.3 +11.3 2.4   
SCR 1238-2703        AB Dor      1                                     +0.5 3.3   
SCR 1316-0858                                                          +6.1 4.9   
SCR 1321-1052    K                                                    +26.5 5.6   
SCR 1421-0916    K                                                     -4.3 4.3   
SCR 1421-0755    K                                                     -5.2 7.2   
SCR 1425-4113AB  LK  TW Hya      2                                    +12.4 3.7   
SCR 1438-3941                                                         +36.6 5.9   
LP 914-6                                                              +17.5 4.1   
SCR 1521-2514                                                          -0.8 2.9   
SCR 1708-6936        Tuc-Hor     1                                    +11.3 3.4   
SCR 1816-6305                                                         +33.5 0.9   
SCR 1842-5554A   K   {beta} Pic  1                                     +9.8 4.9   
NLTT 47004AB                                                          +21.0 4.0   
SCR 1856-6922                                                         +21.1 4.0   
WT 625                                                                -15.6 4.3   
SCR 1922-6310        Tuc-Hor     1                                     +5.7 2.1   
RX 1924-3442     Kh  {beta} Pic  1                                     -7.7 5.7   
SCR 1926-5331    K                 Tuc-Hor     42 57.2  7.5  -2.8 3.9  -7.6 6.0   
SCR 1938-2416                                                         +14.4 3.9   
SCR 1951-4025                                                         +20.6 5.9   
SCR 2004-6725A                                                        +10.4 3.5   
2MASS 2004-3356  K   {beta} Pic 15 Argus       44 30.6  0.7 -18.4 1.8 -16.1 3.8   
SCR 2008-3519    K                 Tuc-Hor     29 54.3  6.6  -9.8 4.0  -5.9 6.3   
SCR 2010-2801AB  K   {beta} Pic  1                                     +1.0 4.2   
L 755-19             Argus       2                                    -31.2 5.8   
SCR 2107-7056                      Tuc-Hor     23 50.0  4.6  +4.6 3.8  +3.3 4.6   
SCR 2107-1304        {beta} Pic  1                                     -3.7 4.8   
LEHPM 1-4147                                                          +12.4 4.0   
SCR 2204-0711    K                                                                
SCR 2237-2622    K   Argus       1 Tuc-Hor     33 44.8  0.5  -8.2 3.5  +3.4 5.0   
SIPS 2258-1104                                                        +20.2 5.5   
LEHPM 1-5404                       AB Dor      32 21.5  0.2 +15.0 1.9 +12.3 6.7   
SCR 2328-6802        Tuc-Hor     1 Tuc-Hor     32 49.6  2.5  +6.3 3.7  +3.5 5.1   
LTT 9582             AB Dor      1 AB Dor      31 23.3  0.1 +12.1 1.9  +8.7 5.3   
G 275-71         K                 Tuc-Hor     48 29.7  0.9  -5.1 3.1  -2.9 7.7 1 
LEHPM 1-6053                                                          +25.2 5.7   


==> datafile6.txt <==
Title: Young Stars with SALT
Authors: Riedel A.R., Alam M.K., Rice E.L., Cruz K.L., Henry T.J. 
Table: SALT Equivalent Widths
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---      fTarget  Target flag -- target: young star; standard:
                                   flux standard  
  10- 25 A16    ---      Name     Shortened Object Name; see Table 1 for UCAC4
                                   identifiers 
  27- 30 I4     yr       Obs.Y    Observation Date, year
  32- 33 I2     ---      Obs.M    Observation Date, month
  35- 36 I2     d        Obs.D    Observation Date, day
  38- 43 F6.2   0.1nm    EWHa-o   Equivalent width, H{alpha} 6563A, 
                                   measured on ObsDate
  45- 50 F6.2   0.1nm    EWHa-w   ?="" Equivalent width, H{alpha} 6563A, 
                                   weighted average
  52- 55 F4.2   0.1nm  e_EWHa-w   ?="" Uncertainty in EWHa-w, weighted average
  57- 59 I3     10-13m   EWLi-o   ?="" Equivalent width, unresolved Li 6708A
                                   doublet, measured on ObsDate
  61- 63 I3     10-13m   EWLi-w   ?="" Equivalent width, unresolved Li 6708A
                                   doublet, weighted average
  65- 66 I2     10-13m e_EWLi-w   ?="" Uncertainty in EWHa-w, weighted average
  68- 72 F5.2   0.1nm    EWKI-o   Equivalent width, K 7699A, measured on ObsDate
  74- 78 F5.2   0.1nm    EWKI-w   ?="" Equivalent width, K 7699A, weighted average
  80- 83 F4.2   0.1nm  e_EWKI-w   ?="" Uncertainty in EWKI-w, weighted average
--------------------------------------------------------------------------------
target   SCR 0017-6645    2013 08 21  -6.30  -6.30 0.01             0.96  0.95 0.01 
target   SCR 0017-6645    2013 08 21  -6.30                         0.94            
target   GJ 2006A         2013 08 18  -4.63  -4.64 0.01             0.93  0.91 0.02 
target   GJ 2006A         2013 08 18  -4.65                         0.88            
target   GJ 2006B         2013 08 22  -7.05  -7.05 0.01             1.06  1.05 0.01 
target   GJ 2006B         2013 08 22  -7.06                         1.05            
target   HIP 3556         2013 08 22  -0.57  -0.56 0.01             0.80  0.80 0.01 
target   HIP 3556         2013 08 22  -0.54                         0.79            
target   SCR 0106-6346    2013 08 18  -4.90  -4.88 0.02             1.53  1.53 0.01 
target   SCR 0106-6346    2013 08 18  -4.86                         1.53            
target   [PS78] 190       2013 08 22  -0.57  -0.57 0.01             1.18  1.19 0.01 
target   [PS78] 190       2013 08 22  -0.56                         1.20            
target   BAR 161-12       2013 08 21  -7.56  -7.40 0.29             1.10  1.10 0.01 
target   BAR 161-12       2013 08 21  -6.89                         1.10            
target   GIC 138          2014 01 17  +0.06  +0.08 0.01             1.20  1.17 0.01 
target   GIC 138          2014 01 17  +0.08                         1.17            
target   L 173-39         2013 08 22  -2.33  -2.33 0.01             1.03  1.03 0.01 
target   L 173-39         2013 08 22  -2.32                         1.02            
target   SCR 0149-5411    2014 01 18  -0.03  -0.03 0.01             0.80  0.81 0.01 
target   SCR 0149-5411    2014 01 18  -0.03                         0.81            
target   SCR 0152-5950    2013 08 22  -2.62  -2.49 0.13             0.51  0.71 0.20 
target   SCR 0152-5950    2013 08 22  -2.36                         0.91            
target   SCR 0212-5851    2013 08 20  -3.60  -3.54 0.06             0.88  0.92 0.05 
target   SCR 0212-5851    2013 08 21  -3.47                         0.98            
target   SCR 0213-4654    2013 12 01  -7.23  -6.86 0.29             1.45  1.49 0.04 
target   SCR 0213-4654    2013 12 01  -6.64                         1.53            
target   SCR 0215-0929    2013 08 23  -5.06  -5.05 0.01             1.11  1.12 0.01 
target   SCR 0215-0929    2013 08 23  -5.04                         1.13            
target   SCR 0220-5823    2013 08 22  -8.40  -8.41 0.01             1.23  1.22 0.01 
target   SCR 0220-5823    2013 08 22  -8.41                         1.21            
target   SCR 0222-6022    2013 08 23  -7.33  -7.34 0.01             1.39  1.39 0.01 
target   SCR 0222-6022    2013 08 23  -7.35                         1.39            
target   2MASS 0236-5203  2013 08 22  -4.36  -4.36 0.01 180 184  4  0.92  0.92 0.01 
target   2MASS 0236-5203  2013 08 22  -4.36             188         0.91            
target   LP 886-73        2014 02 02  -7.97  -8.00 0.02             1.40  1.40 0.01 
target   LP 886-73        2014 02 02  -8.02                         1.41            
target   SCR 0248-3404    2013 08 21  -7.36  -6.93 0.37             1.38  1.38 0.01 
target   SCR 0248-3404    2013 08 21  -6.61                         1.39            
target   SCR 0254-5746    2013 08 21  +0.04  +0.02 0.02             0.92  0.96 0.04 
target   SCR 0254-5746    2013 08 21  +0.01                         0.99            
target   2MASS 0254-5108A 2013 08 22  -2.47  -2.40 0.06             0.88  0.88 0.01 
target   2MASS 0254-5108A 2013 08 23  -2.34                         0.89            
target   SCR 0256-6343    2013 08 21  -6.29  -6.26 0.03             1.22  1.28 0.06 
target   SCR 0256-6343    2013 08 21  -6.24                         1.33            
target   LP 831-35        2013 08 23  -4.88  -4.95 0.07             1.40  1.40 0.01 
target   LP 831-35        2013 08 23  -5.02                         1.40            
target   2MASS 0510-2340A 2013 08 23  -3.59  -3.59 0.01             1.02  1.02 0.01 
target   2MASS 0510-2340A 2013 08 23  -3.59                         1.03            
target   2MASS 0510-2340B 2014 02 27  -3.54                         1.01            
target   2MASS 0510-2340B 2013 10 23  -3.84  -3.73 0.10             1.05  1.01 0.03 
target   2MASS 0510-2340B 2013 10 23  -3.76                         0.98            
target   2MASS 0510-2340B 2014 02 27  -3.67                         1.01            
target   SCR 0522-0606    2013 12 02  -4.06  -5.32 0.97             1.05  1.15 0.09 
target   SCR 0522-0606    2013 12 02  -6.06                         1.23            
target   SCR 0711-3510AB  2014 04 11  -2.11  -2.13 0.02             1.20  1.16 0.04 
target   SCR 0711-3510AB  2014 04 11  -2.16                         1.13            
target   SCR 0844-0637    2014 02 18  -0.32  -0.31 0.01             1.20  1.20 0.01 
target   SCR 0844-0637    2014 02 18  -0.30                         1.19            
target   LP 728-71        2014 03 08  -0.04  -0.05 0.01             1.23  1.21 0.02 
target   LP 728-71        2014 03 08  -0.06                         1.20            
target   SCR 1012-3124AB  2014 03 15  -4.37  -4.39 0.02 329 334  5  0.61  0.63 0.02 
target   SCR 1012-3124AB  2014 03 15  -4.41             339         0.64            
target   TWA 3ABCD        2014 02 17 -17.74 -17.66 0.08 281 278  3  0.73  0.73 0.01 
target   TWA 3ABCD        2014 02 17 -17.58             275         0.73            
target   SCR 1121-3845    2014 02 15  -3.46  -3.44 0.02 229 226  3  0.76  0.76 0.01 
target   SCR 1121-3845    2014 02 15  -3.42             223         0.77            
target   TWA 5ABC         2014 02 27  -4.20  -4.13 0.09 340 335  6  0.79  0.80 0.01 
target   TWA 5ABC         2014 02 27  -4.01             327         0.82            
target   RX 1132-3019     2014 01 30  -5.50  -5.43 0.07 409 396 12  1.51  1.34 0.16 
target   RX 1132-3019     2014 01 30  -5.37             384         1.18            
target   RX 1132-2651A    2014 02 27  -7.09  -7.12 0.03 278 283  5  0.87  0.87 0.01 
target   RX 1132-2651A    2014 02 27  -7.16             289         0.87            
target   SIPS 1145-4055   2013 05 25  -1.48  -1.42 0.09             1.60  1.61 0.02 
target   SIPS 1145-4055   2013 05 25  -1.27                         1.65            
target   LP 851-410       2014 02 02  -2.03  -0.86 1.04             0.49  0.50 0.01 
target   LP 851-410       2014 02 02  +0.06                         0.50            
target   SCR 1200-1731    2014 01 30  -6.47  -6.34 0.11 231 266 31  0.64  0.60 0.03 
target   SCR 1200-1731    2014 01 30  -6.25             294         0.58            
target   2MASS 1207-3247  2014 02 27  -2.83  -2.81 0.05  93  64 37  0.62  0.62 0.03 
target   2MASS 1207-3247  2014 02 27  -2.79              22         0.66            
target   2MASS 1207-3247  2014 02 27  -3.95             -91         0.41            
target   2MASS 1207-3247  2014 02 27  -2.82              96         0.60            
target   L 758-107        2014 01 19  +0.06  +0.06 0.01             1.02  1.01 0.01 
target   L 758-107        2014 01 19  +0.05                         1.01            
target   SCR 1230-3300    2014 01 26  -0.33  -0.31 0.01             0.88  0.89 0.01 
target   SCR 1230-3300    2014 01 26  -0.30                         0.89            
target   SCR 1233-3641    2014 02 02  -3.62  -3.59 0.03             0.50  0.83 0.33 
target   SCR 1233-3641    2014 02 02  -3.56                         1.15            
target   SCR 1237-4021    2014 01 21  -4.39  -4.41 0.02 234 232  3  0.69  0.69 0.01 
target   SCR 1237-4021    2014 01 21  -4.43             229         0.70            
target   SCR 1238-2703    2014 01 14  -2.20  -2.21 0.01             1.12  1.11 0.01 
target   SCR 1238-2703    2014 01 14  -2.22                         1.10            
target   SCR 1316-0858    2014 03 16  -2.84  -2.87 0.03             1.78  1.79 0.01 
target   SCR 1316-0858    2014 03 16  -2.90                         1.80            
target   SCR 1321-1052    2014 04 06  -5.61  -5.72 0.11             0.86  0.75 0.11 
target   SCR 1321-1052    2014 04 06  -5.84                         0.64            
target   SCR 1421-0916    2014 03 17  +0.08  +0.06 0.01             0.93  0.93 0.01 
target   SCR 1421-0916    2014 03 17  +0.06                         0.93            
target   SCR 1421-0755    2014 03 15  -0.01  -0.01 0.02             0.91  0.90 0.01 
target   SCR 1421-0755    2014 03 15  +0.02                         0.88            
target   SCR 1425-4113AB  2013 04 30  -4.76  -4.72 0.05 245 244  1  0.73  0.76 0.03 
target   SCR 1425-4113AB  2013 04 30  -4.66             242         0.79            
target   SCR 1438-3941    2013 04 30  -0.12  -0.10 0.01             0.78  0.78 0.01 
target   SCR 1438-3941    2013 04 30  -0.09                         0.79            
target   LP 914-6         2013 05 01  -0.18  -0.17 0.01             1.24  1.23 0.01 
target   LP 914-6         2013 05 01  -0.17                         1.23            
target   SCR 1521-2514    2013 05 21  -3.86  -3.84 0.02             1.06  1.06 0.01 
target   SCR 1521-2514    2013 05 21  -3.82                         1.06            
target   SCR 1708-6936    2013 04 28  -4.52  -4.57 0.05             1.19  1.16 0.04 
target   SCR 1708-6936    2013 04 28  -4.62                         1.12            
target   SCR 1816-6305    2013 04 28  -0.02  -0.11 0.08             0.85  0.91 0.05 
target   SCR 1816-6305    2013 04 28  -0.20                         0.96            
target   SCR 1816-6305    2013 04 28  -0.10                         0.92            
target   SCR 1842-5554A   2013 08 20  -3.55  -5.54 1.06             0.86  0.97 0.03 
target   SCR 1842-5554A   2013 08 20  -3.58                         1.02            
target   SCR 1842-5554A   2014 03 16  -6.38                         0.97            
target   SCR 1842-5554A   2014 03 16  -5.91                         0.98            
target   NLTT 47004AB     2013 06 18  -0.11  -0.11 0.01             0.88  0.88 0.01 
target   NLTT 47004AB     2013 06 18  -0.10                         0.87            
target   SCR 1856-6922    2013 04 28  -0.10  -0.08 0.02             1.02  1.03 0.01 
target   SCR 1856-6922    2013 04 28  -0.06                         1.04            
target   WT 625           2013 07 22  -3.98  -3.97 0.01             1.07  1.06 0.01 
target   WT 625           2013 07 22  -3.96                         1.06            
target   SCR 1922-6310    2013 05 18  -4.83  -4.79 0.04             1.14  1.14 0.01 
target   SCR 1922-6310    2013 05 18  -4.75                         1.15            
target   RX 1924-3442     2013 08 20 -10.13 -10.18 0.05             1.08  1.17 0.09 
target   RX 1924-3442     2013 08 20 -10.23                         1.27            
target   SCR 1926-5331    2013 08 20  -2.33  -2.27 0.06             0.86  0.83 0.02 
target   SCR 1926-5331    2013 08 20  -2.21                         0.81            
target   SCR 1938-2416    2013 06 17  -0.46  -0.45 0.01             1.06  1.05 0.02 
target   SCR 1938-2416    2013 06 17  -0.44                         1.03            
target   SCR 1951-4025    2013 06 16  -0.21  -0.27 0.06             1.00  1.02 0.02 
target   SCR 1951-4025    2013 06 16  -0.33                         1.04            
target   SCR 2004-6725A   2013 04 28  -3.50  -3.55 0.04             0.91  0.91 0.01 
target   SCR 2004-6725A   2013 04 28  -3.58                         0.91            
target   2MASS 2004-3356  2014 04 10  -8.50  -8.20 0.15             1.40  1.26 0.09 
target   2MASS 2004-3356  2014 04 11  -8.16                         1.30            
target   2MASS 2004-3356  2014 04 11  -8.09                         1.16            
target   SCR 2008-3519    2013 06 16  -5.45  -5.42 0.03             0.98  0.99 0.01 
target   SCR 2008-3519    2013 06 16  -5.39                         1.00            
target   SCR 2010-2801AB  2013 05 23  -7.93  -7.94 0.02             0.92  0.93 0.01 
target   SCR 2010-2801AB  2013 05 23  -7.97                         0.94            
target   L 755-19         2013 06 12  -5.32  -5.35 0.03             1.29  1.29 0.01 
target   L 755-19         2013 06 12  -5.38                         1.29            
target   SCR 2107-7056    2014 07 15  -5.29  -5.31 0.02             1.18  1.18 0.01 
target   SCR 2107-7056    2014 07 15  -5.34                         1.18            
target   SCR 2107-1304    2013 08 22  -4.27  -4.21 0.06             1.19  1.18 0.01 
target   SCR 2107-1304    2013 08 22  -4.15                         1.16            
target   LEHPM 1-4147     2013 04 28  +0.02  +0.01 0.01             0.86  0.86 0.01 
target   LEHPM 1-4147     2013 04 28  -0.01                         0.87            
target   SCR 2204-0711    2013 08 23  -0.34  -0.33 0.01            -0.09 -0.07 0.01 
target   SCR 2204-0711    2013 08 23  -0.32                        -0.06            
target   SCR 2237-2622    2013 08 18  -6.24  -6.24 0.05             1.46  1.46 0.02 
target   SIPS 2258-1104   2013 09 13  -1.80  -1.82 0.01             1.16  1.16 0.01 
target   SIPS 2258-1104   2013 09 13  -1.83                         1.16            
target   LEHPM 1-5404     2013 08 20  -0.08  -0.09 0.01             0.95  0.95 0.01 
target   LEHPM 1-5404     2013 08 20  -0.09                         0.94            
target   SCR 2328-6802    2013 08 20  -3.89  -3.89 0.01             0.92  0.92 0.01 
target   SCR 2328-6802    2013 08 20  -3.89                         0.93            
target   LTT 9582         2013 08 20  -3.79  -3.79 0.01             1.30  1.29 0.01 
target   LTT 9582         2013 08 20  -3.79                         1.28            
target   G 275-71         2013 11 30  -0.06  -0.01 0.02             0.91  0.94 0.02 
target   G 275-71         2013 11 30  -0.01                         0.95            
target   LEHPM 1-6053     2013 08 23  -0.07  -0.06 0.01             0.94  0.94 0.01 
target   LEHPM 1-6053     2013 08 23  -0.04                         0.94            
standard LTT 1020         2014 02 05  +0.03  +0.03 0.01            -0.92 -0.92 0.02 
standard EG 21            2013 08 21  +0.53  +0.40 0.30            -0.05 -0.03 0.05 
standard EG 21            2013 12 01  +0.52                        -0.14            
standard EG 21            2014 01 17  -0.13                         0.04            
standard EG 21            2014 01 18  +0.64                         0.00            
standard LTT 2415         2013 04 30  -0.78  -0.78 0.02            -0.05 -0.05 0.02 
standard HILTNER 600      2014 03 08  -0.00  -0.00 0.01             0.08  0.08 0.01 
standard LTT 4364         2013 06 18  +0.01  +0.02 0.01             0.01 -0.39 0.51 
standard LTT 4364         2013 06 18  +0.02                        -1.04            
standard LTT 4364         2014 01 14  +0.01                        -0.02            
standard HR 5501          2014 03 15  +0.97  +0.97 0.01            -0.01 -0.01 0.01 
standard LTT 7987         2014 04 06  +0.18  +0.18 0.03             0.04  0.04 0.04 

